Tri-FusionNet: Enhancing Image Description Generation with Transformer-based Fusion Network and Dual Attention Mechanism

Image description generation is essential for accessibility and AI understanding of visual content. Recent advancements in deep learning have significantly improved natural language processing and computer vision. In this work, we propose Tri-FusionNet, a novel image description generation model that integrates transformer modules: a Vision Transformer (ViT) encoder module with dual-attention mechanism, a Robustly Optimized BERT Approach (RoBERTa) decoder module, and a Contrastive Language-Image Pre-Training (CLIP) integrating module. The ViT encoder, enhanced with dual attention, focuses on relevant spatial regions and linguistic context, improving image feature extraction. The RoBERTa decoder is employed to generate precise textual descriptions. CLIP's integrating module aligns visual and textual data through contrastive learning, ensuring effective combination of both modalities. This fusion of ViT, RoBERTa, and CLIP, along with dual attention, enables the model to produce more accurate, contextually rich, and flexible descriptions. The proposed framework demonstrated competitive performance on the Flickr30k and Flickr8k datasets, with BLEU scores ranging from 0.767 to 0.456 and 0.784 to 0.479, CIDEr scores of 1.679 and 1.483, METEOR scores of 0.478 and 0.358, and ROUGE-L scores of 0.567 and 0.789, respectively. On MS-COCO, the framework obtained BLEU scores of 0.893 (B-1), 0.821 (B-2), 0.794 (B-3), and 0.725 (B-4). The results demonstrate the effectiveness of Tri-FusionNet in generating high-quality image descriptions.

==> supplementary.txt <==
\documentclass[lettersize,journal]{IEEEtran}
\usepackage{amsmath,amsfonts}
\usepackage{algorithmic}
\usepackage{algorithm}
\usepackage{algpseudocode}
\usepackage{amsmath}
\usepackage{array}
\usepackage{xcolor}
\usepackage{caption}
\usepackage[caption=false,font=normalsize,labelfont=sf,textfont=sf]{subfig}
\usepackage{textcomp}
\usepackage{changepage}
\usepackage{stfloats}
\usepackage{url}
\usepackage{verbatim}
\usepackage{graphicx}
\usepackage{balance}
\bibliographystyle{IEEEtran}
\usepackage{cite}
% correct bad hyphenation here
\hyphenation{op-tical net-works semi-conduc-tor}
\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}
\usepackage{balance}
\title{Supplementary Material}
\begin{document}
\maketitle
\section{Data-Preprocessing Step}
The process of patch extraction, where $I$ represents the input image and $P$ denotes the patch size, is illustrated in Equation~\eqref{patch}. This step divides the image into non-overlapping portions, enabling the ViT to process the image efficiently.

\begin{equation}
\label{patch}
\text{Patches} = \text{Reshape}\left(I, \left(\frac{\text{Height}}{P} \times \frac{\text{Width}}{P}\right), P \times P \times \text{Channels}\right)
\end{equation}

Positional encoding is introduced to express spatial information by adding additional vectors (usually sine and cosine functions) to the original element embedding that highlights sequence positions. This improves the model's comprehension of sequence order, which is important for tasks like image description generation. Equation~\eqref{pos} defines positional encoding for position $\text{pos}$ and dimension $\text{dim}$, where $i$ denotes the index.
\begin{align}
\label{pos}
\text{PE}(\text{pos}, 2i) &= \sin\left(\frac{\text{pos}}{10000^{\frac{2i}{\text{dim}}}}\right), \\
\text{PE}(\text{pos}, 2i+1) &= \cos\left(\frac{\text{pos}}{10000^{\frac{2i}{\text{dim}}}}\right)
\end{align}

With the help of positional encoding, token embedding is further enhanced. 

\section{Vision Transformer Encoder Module with Dual Attention
Mechanism}
Figure~\ref{vision} illustrates the complete architectural structure.
\begin{figure}[!h]
\centering
\includegraphics[width=0.45\textwidth]{vision.jpg}
\caption{Model architecture for vision transformer encoder with dual attention mechanism.}
\label{vision}
\end{figure}

\section{RoBERTa Decoder}
The suggested method's decoder module is shown in Figure~\ref{roberta}.
\begin{figure}[!h]
\centering
\includegraphics[width=0.35\textwidth]{roberta.png}
\caption{Architecture of RoBERTa Decoder Module.}
\label{roberta}
\end{figure}

\section{CLIP Integration Module}
The process is guided by the CLIP model, as depicted in Figure~\ref{clip}. 
\begin{figure}[!h]
\centering
\includegraphics[width=0.45\textwidth]{clip.jpg}
\caption{Model architecture for CLIP integration module.}
\label{clip}
\end{figure}

\section{Algorithm of the Proposed Work:}
The Algorithm~\ref{algo} for the proposed model with its score evaluation is described below:
\begin{algorithm}[!htbp]
\caption{Pseudo code for the proposed framework}
\label{algo}
\begin{algorithmic}[1]
\STATE \textbf{Input:} Image, Descriptions

\STATE \textbf{Output:} Final Description, Evaluation Scores

\STATE Initialize \textit{num\_epochs}, \textit{learning\_rate}

\STATE \textbf{Step 1: Pre-processing}

\STATE $\textit{Preprocessed\_image}, \textit{Encoded\_text}= 

\text{Preprocess Image And Text}(I, T)$

\STATE \textbf{Step 2: Vision Transformer with Dual Attention Mechanism}

\STATE $\textit{Visual\_features} = \text{Vision Transformer}(\textit{Preprocessed\_image})$

\STATE $\textit{Enhanced\_features} = \text{Dual Attention Mechanism}

(\textit{Visual\_features})$

\STATE \textbf{Step 3: RoBERTa Decoder Module}
\STATE $\textit{Text\_features} = \text{Encode Text With RoBERTa}(\textit{Encoded\_text})$

\STATE \textbf{Step 4: Combine Features with CLIP}
\STATE $\textit{Combined\_features} = \text{Combine Features With CLIP}
    
(\textit{Enhanced\_features}, \textit{Encoded\_text})$

\STATE \textbf{Step 5: Generate Descriptions}
    
\STATE $\textit{Logits} = \text{Forward Pass Through CLIP Model}
    
(\textit{Combined\_features})$
    
\STATE $\textit{Generated\_description} = \text{Decode Logits With CLIP Tokenizer}
    
(\textit{Logits})$
    
\STATE $\textit{Processed\_description} = \text{Process Generated Description}

(\textit{Generated\_description})$

\STATE \textbf{Step 6: Evaluate and Optimize}
\STATE $\textit{Evaluation\_scores} = \text{Calculate Evaluation Scores}

(\textit{Processed\_description}, \textit{Reference\_description})$

\STATE \textbf{Output:} $\textit{Processed\_description}, \textit{Evaluation\_scores}$
\end{algorithmic}
\end{algorithm}

\section{Dataset Explanation:}
\textbf{Microsoft Common Objects in Context (MSCOCO) dataset~\footnote{https://github.com/cocodataset/cocoapi}:}
MS-COCO dataset serves as a widely recognized benchmark for tasks related to image description generation within the fields of computer vision and natural language processing (NLP). It plays a crucial role in extensive studies on image interpretation and the generation of pertinent descriptions. The MS COCO 2014 dataset comprises 82,783 JPEG images, each accompanied by approximately 5 human-generated descriptions per image.

\textbf{Flickr30k Dataset~\footnote{https://www.kaggle.com/hsankesara/flickr-image-dataset}:}
The Flickr30k dataset includes 5 human-annotated reference descriptions along with 31,783 images that are obtained from Flickr. It serves as a common baseline for methods for creating visual descriptions and is primarily used for understanding the visual representation of an image that matches its description. Figure~\ref{random1} is an example of the dataset.
\begin{figure}[!h]
\centering
\includegraphics[width=0.45\textwidth]{flickr30k.png}
\caption{A sample image from the Flickr30k dataset} 
\label{random1}
\end{figure}

\textbf{Flickr8k Dataset~\footnote{https://www.kaggle.com/adityajn105/flickr8k}:}
The Flickr8k dataset consists of $8092$ JPEG images in total, which come in various sizes and shapes. The remaining $1000$ photos are for development, with the remaining $6000$ being used for training and testing. There are five different descriptions for every image. These datasets serve as valuable resources for training and evaluating the proposed model, allowing us to leverage their large-scale image-description pairs to learn robust visual representations and helps in improving the accuracy and quality of the predicted sentences.

\section{Implementation Details:}
In the proposed Tri-FusionNet framework, the model integrates Dual Attention with a Vision Transformer (ViT) to process visual data and employs a RoBERTa decoder for generating textual descriptions. The ViT encoder extracts image features, which are aligned with textual features in a shared embedding space using the CLIP Integrator. This alignment leverages contrastive learning to improve the coherence and precision of the generated descriptions. A novel loss function is employed during training, balancing the objectives of description generation and CLIP alignment. The model is trained over 75 epochs using the Adam optimizer. A batch size of 32 was chosen to balance efficient training, stable gradient updates, and manageable computational resources, ensuring effective learning without excessive memory usage. The input images are pre-processed into patches of fixed size for the ViT encoder, while textual data is tokenized and embedded using RoBERTa. The evaluation of the generated descriptions is carried out using established metrics, including BLEU (1-4), METEOR, ROUGE-L, and CIDEr, which measure linguistic accuracy, contextual relevance, and semantic fidelity. These metrics provide a comprehensive assessment of the model's ability to translate visual content into meaningful and contextually rich textual descriptions.

Table~\ref{arch_details} outlines the architectural details of the Tri-FusionNet model, highlighting the output shapes and parameter counts for each layer, providing a clear understanding of the structure of the framework.
\begin{table}[htbp] 
\begin{center} 
\caption{Architectural Details for the Proposed Model} 
\label{arch_details} 
\begin{tabular}{|l|c|c|} 
\hline \textbf{Layer Type} & \textbf{Output Shape} & \textbf{Parameters} \\ 
\hline 
\hline
ViT Dual Attention & (batch\_size, d\_model) & 2M \\
RoBERTa Decoder & (batch\_size, seq\_len) & 100M \\
CLIP Integrator & (batch\_size, joint\_dim) & 10M \\
Fully Connected Layer & (batch\_size, 512) & 262,656 \\
Pooling Layer & (batch\_size, 256) & 0 \\
Convolutional Layer & (batch\_size, 128) & 295,040 \\
\hline 
\hline
\textbf{Total Number of Parameters} & - & \textbf{112.56M}\\
\hline
\end{tabular} 
\end{center} 
\end{table}

Table~\ref{hyperparams} provides a summary of the Tri-FusionNet framework's hyperparameters and evaluation metrics.
\begin{table}[h!]
\centering
\caption{Hyperparameters and Evaluation Metrics for the Tri-FusionNet Framework}
\label{hyperparams}
\begin{tabular}{|l|p{5.5cm}|}
\hline
\textbf{Hyperparameter} & \textbf{Value/Description} \\ 
\hline
\hline
\textbf{Model Name}                & Tri-FusionNet \\ \hline
\textbf{Encoder}                   & Vision Transformer (ViT) with Dual Attention    \\ \hline
\textbf{Decoder}                   & RoBERTa  \\ \hline
\textbf{Integration Module}        & CLIP Integrator with contrastive learning  \\ \hline
\textbf{Training Epochs}           & 75    \\ \hline
\textbf{Batch Size}                & 32     \\ \hline
\textbf{Optimizer}                 & Adam     \\ \hline
\textbf{Loss Function}             & Categorical Cross-Entropy Loss \\ \hline
\textbf{Evaluation Metrics}        & BLEU (1-4), METEOR, ROUGE-L, CIDEr   \\ \hline
\end{tabular}
\end{table}
\end{document}
